DyMo: Dynamic Monitoring of Large Scale LTE-Multicast Systems

LTE evolved Multimedia Broadcast/Multicast Service (eMBMS) is an attractive solution for video delivery to very large groups in crowded venues. However, deployment and management of eMBMS systems is challenging, due to the lack of realtime feedback from the User Equipment (UEs). Therefore, we present the Dynamic Monitoring (DyMo) system for low-overhead feedback collection. DyMo leverages eMBMS for broadcasting Stochastic Group Instructions to all UEs. These instructions indicate the reporting rates as a function of the observed Quality of Service (QoS). This simple feedback mechanism collects very limited QoS reports from the UEs. The reports are used for network optimization, thereby ensuring high QoS to the UEs. We present the design aspects of DyMo and evaluate its performance analytically and via extensive simulations. Specifically, we show that DyMo infers the optimal eMBMS settings with extremely low overhead, while meeting strict QoS requirements under different UE mobility patterns and presence of network component failures. For instance, DyMo can detect the eMBMS Signal-to-Noise Ratio (SNR) experienced by the 0.1% percentile of the UEs with Root Mean Square Error (RMSE) of 0.05% with only 5 to 10 reports per second regardless of the number of UEs.

==> Figures/Vstime/Unif-Venue-SNR.txt <==
[    " " ,  "X" ,  "Y" ,  "SNR" ,  "Type" ] ,
[    "aa" ,  5 ,  5 ,  14.5 ,  10 ] ,
[    "ab" ,  5 ,  15 ,  7.3 ,  10 ] ,
[    "ac" ,  5 ,  25 ,  12.1 ,  10 ] ,
[    "ad" ,  5 ,  35 ,  11.7 ,  10 ] ,
[    "ae" ,  5 ,  45 ,  12.3 ,  10 ] ,
[    "af" ,  5 ,  55 ,  16.9 ,  10 ] ,
[    "ag" ,  5 ,  65 ,  20.3 ,  10 ] ,
[    "ah" ,  5 ,  75 ,  20.9 ,  10 ] ,
[    "ai" ,  5 ,  85 ,  9.3 ,  10 ] ,
[    "aj" ,  5 ,  95 ,  15.5 ,  10 ] ,
[    "ba" ,  15 ,  5 ,  19.7 ,  10 ] ,
[    "bb" ,  15 ,  15 ,  13.3 ,  10 ] ,
[    "bc" ,  15 ,  25 ,  14.3 ,  10 ] ,
[    "bd" ,  15 ,  35 ,  16.3 ,  10 ] ,
[    "be" ,  15 ,  45 ,  19.1 ,  10 ] ,
[    "bf" ,  15 ,  55 ,  14.3 ,  10 ] ,
[    "bg" ,  15 ,  65 ,  6.5 ,  10 ] ,
[    "bh" ,  15 ,  75 ,  13.9 ,  10 ] ,
[    "bi" ,  15 ,  85 ,  21.7 ,  10 ] ,
[    "bj" ,  15 ,  95 ,  13.9 ,  10 ] ,
[    "ca" ,  25 ,  5 ,  7.9 ,  10 ] ,
[    "cb" ,  25 ,  15 ,  19.3 ,  10 ] ,
[    "cc" ,  25 ,  25 ,  18.1 ,  10 ] ,
[    "cd" ,  25 ,  35 ,  15.7 ,  10 ] ,
[    "ce" ,  25 ,  45 ,  16.9 ,  10 ] ,
[    "cf" ,  25 ,  55 ,  5.7 ,  10 ] ,
[    "cg" ,  25 ,  65 ,  3.9 ,  10 ] ,
[    "ch" ,  25 ,  75 ,  18.5 ,  10 ] ,
[    "ci" ,  25 ,  85 ,  9.1 ,  10 ] ,
[    "cj" ,  25 ,  95 ,  9.9 ,  10 ] ,
[    "da" ,  35 ,  5 ,  13.5 ,  10 ] ,
[    "db" ,  35 ,  15 ,  18.9 ,  10 ] ,
[    "dc" ,  35 ,  25 ,  14.9 ,  10 ] ,
[    "dd" ,  35 ,  35 ,  17.7 ,  10 ] ,
[    "de" ,  35 ,  45 ,  8.1 ,  10 ] ,
[    "df" ,  35 ,  55 ,  19.7 ,  10 ] ,
[    "dg" ,  35 ,  65 ,  17.1 ,  10 ] ,
[    "dh" ,  35 ,  75 ,  8.5 ,  10 ] ,
[    "di" ,  35 ,  85 ,  19.7 ,  10 ] ,
[    "dj" ,  35 ,  95 ,  8.3 ,  10 ] ,
[    "ea" ,  45 ,  5 ,  16.5 ,  10 ] ,
[    "eb" ,  45 ,  15 ,  16.1 ,  10 ] ,
[    "ec" ,  45 ,  25 ,  19.3 ,  10 ] ,
[    "ed" ,  45 ,  35 ,  13.9 ,  10 ] ,
[    "ee" ,  45 ,  45 ,  12.5 ,  10 ] ,
[    "ef" ,  45 ,  55 ,  15.7 ,  10 ] ,
[    "eg" ,  45 ,  65 ,  11.5 ,  10 ] ,
[    "eh" ,  45 ,  75 ,  22.9 ,  10 ] ,
[    "ei" ,  45 ,  85 ,  22.1 ,  10 ] ,
[    "ej" ,  45 ,  95 ,  9.9 ,  10 ] ,
[    "fa" ,  55 ,  5 ,  17.7 ,  10 ] ,
[    "fb" ,  55 ,  15 ,  17.5 ,  10 ] ,
[    "fc" ,  55 ,  25 ,  16.7 ,  10 ] ,
[    "fd" ,  55 ,  35 ,  5.5 ,  10 ] ,
[    "fe" ,  55 ,  45 ,  8.7 ,  10 ] ,
[    "ff" ,  55 ,  55 ,  4.7 ,  10 ] ,
[    "fg" ,  55 ,  65 ,  20.3 ,  10 ] ,
[    "fh" ,  55 ,  75 ,  21.9 ,  10 ] ,
[    "fi" ,  55 ,  85 ,  22.5 ,  10 ] ,
[    "fj" ,  55 ,  95 ,  11.7 ,  10 ] ,
[    "ga" ,  65 ,  5 ,  13.3 ,  10 ] ,
[    "gb" ,  65 ,  15 ,  21.5 ,  10 ] ,
[    "gc" ,  65 ,  25 ,  5.9 ,  10 ] ,
[    "gd" ,  65 ,  35 ,  9.3 ,  10 ] ,
[    "ge" ,  65 ,  45 ,  17.1 ,  10 ] ,
[    "gf" ,  65 ,  55 ,  22.1 ,  10 ] ,
[    "gg" ,  65 ,  65 ,  21.5 ,  10 ] ,
[    "gh" ,  65 ,  75 ,  21.9 ,  10 ] ,
[    "gi" ,  65 ,  85 ,  23.5 ,  10 ] ,
[    "gj" ,  65 ,  95 ,  9.3 ,  10 ] ,
[    "ha" ,  75 ,  5 ,  7.3 ,  10 ] ,
[    "hb" ,  75 ,  15 ,  17.1 ,  10 ] ,
[    "hc" ,  75 ,  25 ,  23.1 ,  10 ] ,
[    "hd" ,  75 ,  35 ,  14.7 ,  10 ] ,
[    "he" ,  75 ,  45 ,  11.5 ,  10 ] ,
[    "hf" ,  75 ,  55 ,  6.1 ,  10 ] ,
[    "hg" ,  75 ,  65 ,  6.9 ,  10 ] ,
[    "hh" ,  75 ,  75 ,  9.7 ,  10 ] ,
[    "hi" ,  75 ,  85 ,  12.3 ,  10 ] ,
[    "hj" ,  75 ,  95 ,  18.7 ,  10 ] ,
[    "ia" ,  85 ,  5 ,  14.9 ,  10 ] ,
[    "ib" ,  85 ,  15 ,  6.5 ,  10 ] ,
[    "ic" ,  85 ,  25 ,  10.7 ,  10 ] ,
[    "id" ,  85 ,  35 ,  19.7 ,  10 ] ,
[    "ie" ,  85 ,  45 ,  10.5 ,  10 ] ,
[    "if" ,  85 ,  55 ,  20.9 ,  10 ] ,
[    "ig" ,  85 ,  65 ,  12.7 ,  10 ] ,
[    "ih" ,  85 ,  75 ,  23.9 ,  10 ] ,
[    "ii" ,  85 ,  85 ,  23.5 ,  10 ] ,
[    "ij" ,  85 ,  95 ,  4.7 ,  10 ] ,
[    "ja" ,  95 ,  5 ,  22.1 ,  10 ] ,
[    "jb" ,  95 ,  15 ,  4.3 ,  10 ] ,
[    "jc" ,  95 ,  25 ,  17.1 ,  10 ] ,
[    "jd" ,  95 ,  35 ,  8.5 ,  10 ] ,
[    "je" ,  95 ,  45 ,  21.7 ,  10 ] ,
[    "jf" ,  95 ,  55 ,  21.9 ,  10 ] ,
[    "jg" ,  95 ,  65 ,  17.7 ,  10 ] ,
[    "jh" ,  95 ,  75 ,  19.7 ,  10 ] ,
[    "ji" ,  95 ,  85 ,  9.5 ,  10 ] ,
[    "jj" ,  95 ,  95 ,  5.5 ,  10 ] ,
[    "0" ,  87 ,  60 ,  17.7 ,  3 ] ,
[    "1" ,  44 ,  43 ,  12.5 ,  1 ] ,
[    "2" ,  2 ,  42 ,  11.9 ,  1 ] ,
[    "3" ,  49 ,  82 ,  22.4 ,  3 ] ,
[    "4" ,  37 ,  92 ,  9.4 ,  3 ] ,
[    "5" ,  66 ,  43 ,  11.8 ,  3 ] ,
[    "6" ,  20 ,  54 ,  5.6 ,  3 ] ,
[    "7" ,  93 ,  18 ,  17.0 ,  1 ] ,
[    "8" ,  62 ,  48 ,  22.1 ,  1 ] ,
[    "9" ,  56 ,  43 ,  17.8 ,  3 ] ,
[    "10" ,  21 ,  77 ,  9.4 ,  1 ] ,
[    "11" ,  84 ,  61 ,  13.2 ,  1 ] ,
[    "12" ,  68 ,  60 ,  6.7 ,  3 ] ,
[    "13" ,  82 ,  54 ,  21.1 ,  1 ] ,
[    "14" ,  82 ,  47 ,  20.6 ,  1 ] ,
[    "15" ,  35 ,  29 ,  14.4 ,  3 ] ,
[    "16" ,  11 ,  77 ,  21.6 ,  3 ] ,
[    "17" ,  80 ,  21 ,  11.0 ,  3 ] ,
[    "18" ,  17 ,  9 ,  18.8 ,  3 ] ,
[    "19" ,  10 ,  84 ,  21.4 ,  1 ] ,
[    "20" ,  86 ,  84 ,  9.1 ,  3 ] ,
[    "21" ,  40 ,  78 ,  22.6 ,  3 ] ,
[    "22" ,  92 ,  30 ,  9.1 ,  3 ] ,
[    "23" ,  56 ,  20 ,  6.0 ,  3 ] ,
[    "24" ,  78 ,  53 ,  20.9 ,  1 ] ,
[    "25" ,  16 ,  68 ,  18.8 ,  3 ] ,
[    "26" ,  46 ,  66 ,  21.6 ,  3 ] ,
[    "27" ,  13 ,  7 ,  13.4 ,  1 ] ,
[    "28" ,  4 ,  36 ,  13.0 ,  1 ] ,
[    "29" ,  89 ,  32 ,  7.7 ,  3 ] ,
[    "30" ,  62 ,  86 ,  9.3 ,  3 ] ,
[    "31" ,  29 ,  25 ,  17.0 ,  3 ] ,
[    "32" ,  4 ,  39 ,  13.0 ,  3 ] ,
[    "33" ,  48 ,  45 ,  4.8 ,  3 ] ,
[    "34" ,  48 ,  15 ,  16.4 ,  3 ] ,
[    "35" ,  61 ,  9 ,  21.8 ,  3 ] ,
[    "36" ,  8 ,  42 ,  19.4 ,  1 ] ,
[    "37" ,  8 ,  84 ,  21.8 ,  1 ] ,
[    "38" ,  63 ,  74 ,  21.6 ,  1 ] ,
[    "39" ,  75 ,  97 ,  19.5 ,  1 ] ,
[    "40" ,  4 ,  15 ,  11.9 ,  1 ] ,
[    "41" ,  65 ,  89 ,  18.5 ,  1 ] ,
[    "42" ,  14 ,  59 ,  6.8 ,  3 ] ,
[    "43" ,  29 ,  52 ,  20.4 ,  3 ] ,
[    "44" ,  38 ,  84 ,  21.5 ,  1 ] ,
[    "45" ,  59 ,  44 ,  17.3 ,  1 ] ,
[    "46" ,  48 ,  35 ,  8.4 ,  1 ] ,
[    "47" ,  45 ,  51 ,  4.2 ,  3 ] ,
[    "48" ,  30 ,  98 ,  7.8 ,  1 ] ,
[    "49" ,  67 ,  31 ,  14.9 ,  1 ] ,
[    "50" ,  45 ,  6 ,  17.9 ,  3 ] ,
[    "51" ,  26 ,  90 ,  7.9 ,  1 ] ,
[    "52" ,  6 ,  64 ,  6.2 ,  1 ] ,
[    "53" ,  72 ,  11 ,  16.9 ,  3 ] ,
[    "54" ,  38 ,  58 ,  12.0 ,  1 ] ,
[    "55" ,  82 ,  18 ,  10.5 ,  3 ] ,
[    "56" ,  37 ,  9 ,  16.2 ,  1 ] ,
[    "57" ,  79 ,  82 ,  24.1 ,  3 ] ,
[    "58" ,  28 ,  85 ,  8.5 ,  1 ] ,
[    "59" ,  92 ,  20 ,  16.9 ,  1 ] ,
[    "60" ,  33 ,  6 ,  19.4 ,  3 ] ,
[    "61" ,  37 ,  58 ,  11.3 ,  1 ] ,
[    "62" ,  35 ,  43 ,  12.6 ,  1 ] ,
[    "63" ,  62 ,  86 ,  9.6 ,  1 ] ,
[    "64" ,  41 ,  32 ,  13.7 ,  1 ] ,
[    "65" ,  43 ,  34 ,  13.9 ,  3 ] ,
[    "66" ,  55 ,  61 ,  20.8 ,  3 ] ,
[    "67" ,  2 ,  38 ,  12.0 ,  1 ] ,
[    "68" ,  45 ,  67 ,  22.3 ,  3 ] ,
[    "69" ,  89 ,  3 ,  22.3 ,  1 ] ,
[    "70" ,  82 ,  46 ,  20.6 ,  1 ] ,
[    "71" ,  69 ,  29 ,  13.8 ,  1 ] ,
[    "72" ,  21 ,  19 ,  18.4 ,  3 ] ,
[    "73" ,  81 ,  87 ,  4.0 ,  1 ] ,
[    "74" ,  68 ,  71 ,  10.4 ,  3 ] ,
[    "75" ,  88 ,  26 ,  8.1 ,  1 ] ,
[    "76" ,  33 ,  4 ,  13.2 ,  1 ] ,
[    "77" ,  1 ,  9 ,  6.7 ,  1 ] ,
[    "78" ,  97 ,  69 ,  17.0 ,  1 ] ,
[    "79" ,  56 ,  47 ,  22.4 ,  3 ] ,
[    "80" ,  35 ,  41 ,  12.8 ,  3 ] ,
[    "81" ,  74 ,  69 ,  9.4 ,  1 ] ,
[    "82" ,  12 ,  58 ,  6.1 ,  1 ] ,
[    "83" ,  56 ,  71 ,  21.5 ,  3 ] ,
[    "84" ,  53 ,  5 ,  17.4 ,  1 ] ,
[    "85" ,  84 ,  37 ,  10.3 ,  3 ] ,
[    "86" ,  88 ,  68 ,  19.6 ,  1 ] ,
[    "87" ,  46 ,  73 ,  21.7 ,  1 ] ,
[    "88" ,  11 ,  95 ,  14.1 ,  1 ] ,
[    "89" ,  38 ,  16 ,  18.7 ,  1 ] ,
[    "90" ,  8 ,  15 ,  13.7 ,  1 ] ,
[    "91" ,  94 ,  42 ,  21.0 ,  1 ] ,
[    "92" ,  21 ,  42 ,  16.2 ,  3 ] ,
[    "93" ,  46 ,  46 ,  5.0 ,  1 ] ,
[    "94" ,  28 ,  76 ,  19.4 ,  3 ] ,
[    "95" ,  71 ,  6 ,  16.8 ,  1 ] ,
[    "96" ,  22 ,  30 ,  15.2 ,  1 ] ,
[    "97" ,  52 ,  31 ,  5.4 ,  1 ] ,
[    "98" ,  47 ,  90 ,  11.6 ,  3 ] ,
[    "99" ,  44 ,  80 ,  22.0 ,  3 ] ,
[    "100" ,  52 ,  81 ,  22.8 ,  1 ] ,
[    "101" ,  14 ,  49 ,  14.4 ,  3 ] ,
[    "102" ,  99 ,  15 ,  3.4 ,  1 ] ,
[    "103" ,  34 ,  33 ,  18.2 ,  3 ] ,
[    "104" ,  52 ,  60 ,  20.8 ,  3 ] ,
[    "105" ,  48 ,  11 ,  17.3 ,  1 ] ,
[    "106" ,  67 ,  60 ,  6.8 ,  3 ] ,
[    "107" ,  57 ,  91 ,  8.8 ,  1 ] ,
[    "108" ,  90 ,  76 ,  8.9 ,  1 ] ,
[    "109" ,  90 ,  28 ,  9.0 ,  1 ] ,
[    "110" ,  98 ,  45 ,  21.8 ,  1 ] ,
[    "111" ,  97 ,  42 ,  21.6 ,  1 ] ,
[    "112" ,  85 ,  27 ,  8.2 ,  1 ] ,
[    "113" ,  65 ,  75 ,  12.6 ,  3 ] ,
[    "114" ,  14 ,  43 ,  19.6 ,  3 ] ,
[    "115" ,  88 ,  79 ,  9.1 ,  3 ] ,
[    "116" ,  58 ,  11 ,  21.8 ,  1 ] ,
[    "117" ,  62 ,  12 ,  21.3 ,  3 ] ,
[    "118" ,  81 ,  24 ,  11.2 ,  1 ] ,
[    "119" ,  65 ,  45 ,  6.1 ,  1 ] ,
[    "120" ,  40 ,  69 ,  23.7 ,  3 ] ,
[    "121" ,  32 ,  55 ,  16.9 ,  3 ] ,
[    "122" ,  22 ,  70 ,  18.3 ,  3 ] ,
[    "123" ,  39 ,  46 ,  15.8 ,  3 ] ,
[    "124" ,  16 ,  45 ,  5.6 ,  3 ] ,
[    "125" ,  88 ,  47 ,  21.8 ,  1 ] ,
[    "126" ,  81 ,  48 ,  21.2 ,  1 ] ,
[    "127" ,  15 ,  65 ,  18.2 ,  1 ] ,
[    "128" ,  41 ,  27 ,  14.4 ,  3 ] ,
[    "129" ,  86 ,  57 ,  17.4 ,  3 ] ,
[    "130" ,  54 ,  23 ,  16.6 ,  3 ] ,
[    "131" ,  54 ,  9 ,  18.3 ,  3 ] ,
[    "132" ,  51 ,  65 ,  22.0 ,  3 ] ,
[    "133" ,  11 ,  51 ,  14.5 ,  3 ] ,
[    "134" ,  76 ,  26 ,  20.0 ,  1 ] ,
[    "135" ,  56 ,  16 ,  6.2 ,  3 ] ,
[    "136" ,  6 ,  97 ,  16.0 ,  1 ] ,
[    "137" ,  13 ,  72 ,  13.5 ,  3 ] ,
[    "138" ,  47 ,  89 ,  11.0 ,  3 ] ,
[    "139" ,  24 ,  32 ,  15.8 ,  1 ] ,
[    "140" ,  54 ,  67 ,  22.1 ,  3 ] ,
[    "141" ,  47 ,  43 ,  8.1 ,  1 ] ,
[    "142" ,  12 ,  94 ,  14.5 ,  1 ] ,
[    "143" ,  42 ,  6 ,  16.6 ,  3 ] ,
[    "144" ,  41 ,  46 ,  16.0 ,  3 ] ,
[    "145" ,  87 ,  42 ,  22.3 ,  1 ] ,
[    "146" ,  50 ,  65 ,  21.9 ,  1 ] ,
[    "147" ,  6 ,  61 ,  6.3 ,  1 ] ,
[    "148" ,  79 ,  89 ,  4.0 ,  3 ] ,
[    "149" ,  35 ,  87 ,  9.4 ,  3 ] ,
[    "150" ,  62 ,  50 ,  22.8 ,  3 ] ,
[    "151" ,  54 ,  1 ,  17.1 ,  1 ] ,
[    "152" ,  8 ,  57 ,  6.7 ,  3 ] ,
[    "153" ,  28 ,  35 ,  8.4 ,  3 ] ,
[    "154" ,  47 ,  97 ,  9.9 ,  1 ] ,
[    "155" ,  79 ,  16 ,  11.2 ,  3 ] ,
[    "156" ,  51 ,  26 ,  5.5 ,  3 ] ,
[    "157" ,  4 ,  28 ,  11.7 ,  1 ] ,
[    "158" ,  41 ,  56 ,  10.7 ,  3 ] ,
[    "159" ,  38 ,  88 ,  10.3 ,  3 ] ,
[    "160" ,  58 ,  73 ,  22.0 ,  3 ] ,
[    "161" ,  47 ,  39 ,  8.7 ,  3 ] ,
[    "162" ,  1 ,  62 ,  20.4 ,  3 ] ,
[    "163" ,  2 ,  28 ,  11.3 ,  3 ] ,
[    "164" ,  47 ,  79 ,  22.8 ,  1 ] ,
[    "165" ,  6 ,  42 ,  18.7 ,  1 ] ,
[    "166" ,  67 ,  66 ,  9.2 ,  3 ] ,
[    "167" ,  76 ,  11 ,  6.2 ,  3 ] ,
[    "168" ,  87 ,  74 ,  20.1 ,  1 ] ,
[    "169" ,  15 ,  14 ,  19.9 ,  1 ] ,
[    "170" ,  17 ,  7 ,  19.3 ,  1 ] ,
[    "171" ,  49 ,  69 ,  22.5 ,  3 ] ,
[    "172" ,  24 ,  77 ,  8.9 ,  3 ] ,
[    "173" ,  91 ,  74 ,  19.2 ,  3 ] ,
[    "174" ,  37 ,  14 ,  16.4 ,  3 ] ,
[    "175" ,  18 ,  46 ,  4.9 ,  3 ] ,
[    "176" ,  47 ,  8 ,  17.9 ,  3 ] ,
[    "177" ,  32 ,  77 ,  20.0 ,  3 ] ,
[    "178" ,  9 ,  82 ,  21.6 ,  3 ] ,
[    "179" ,  13 ,  73 ,  13.1 ,  3 ] ,
[    "180" ,  27 ,  87 ,  8.4 ,  3 ] ,
[    "181" ,  79 ,  73 ,  23.3 ,  3 ] ,
[    "182" ,  38 ,  81 ,  22.2 ,  3 ] ,
[    "183" ,  47 ,  65 ,  22.3 ,  1 ] ,
[    "184" ,  47 ,  60 ,  19.4 ,  3 ] ,
[    "185" ,  2 ,  74 ,  21.4 ,  1 ] ,
[    "186" ,  53 ,  74 ,  21.9 ,  1 ] ,
[    "187" ,  23 ,  82 ,  9.1 ,  3 ] ,
[    "188" ,  88 ,  73 ,  20.1 ,  3 ] ,
[    "189" ,  94 ,  89 ,  6.0 ,  3 ] ,
[    "190" ,  38 ,  92 ,  9.1 ,  1 ] ,
[    "191" ,  31 ,  56 ,  16.4 ,  1 ] ,
[    "192" ,  89 ,  53 ,  22.5 ,  3 ] ,
[    "193" ,  59 ,  35 ,  16.6 ,  1 ] ,
[    "194" ,  87 ,  27 ,  7.8 ,  3 ] ,
[    "195" ,  36 ,  31 ,  13.4 ,  3 ] ,
[    "196" ,  35 ,  94 ,  10.2 ,  1 ] ,
[    "197" ,  23 ,  70 ,  18.0 ,  3 ] ,
[    "198" ,  23 ,  56 ,  4.0 ,  1 ] ,
[    "199" ,  36 ,  64 ,  11.3 ,  3 ]
